2-ASP(Q) programs with weak constraints: Complexity and efficient implementation

ASP(Q) extends Answer Set Programming (ASP) with Quantifiers over answer sets. In this paper we focus on the class of ASP(Q) programs with two quantifiers and weak constraints, denoted as 2-ASP(Q)^w. 2-ASP(Q)^w is a practically relevant fragment of ASP(Q) that is expressive enough to capture optimization problems up to the class Delta_3^P. On the theoretical side, we provide a complete complexity characterization of the main computational tasks for 2-ASP(Q)^w programs, including tight completeness results and the analysis of nontrivial cases that have not been addressed in previous works. On the practical side, we introduce novel strategies for computing (optimal) quantified answer sets in the Casper system, that rely on a Counterexample-Guided Abstraction Refinement (CEGAR) technique tailored to ASP(Q). An experimental evaluation on hard benchmarks from different application domains shows that the proposed techniques are effective in practice.

==> overall_global_casper.bash_mem.dat <==
0 0.0
1 0.0
2 0.02
3 0.03
4 0.03
5 0.03
6 0.03
7 0.03
8 0.03
9 0.03
10 0.03
11 0.03
12 0.03
13 0.03
14 0.03
15 0.03
16 0.03
17 0.03
18 0.03
19 0.03
20 0.03
21 0.03
22 0.03
23 0.03
24 0.03
25 0.03
26 0.03
27 0.03
28 0.03
29 0.03
30 0.03
31 0.03
32 0.03
33 0.03
34 0.03
35 0.03
36 0.03
37 0.03
38 0.03
39 0.03
40 0.03
41 0.03
42 0.03
43 0.03
44 0.03
45 0.03
46 0.03
47 0.03
48 0.03
49 0.03
50 0.03
51 0.03
52 0.03
53 0.03
54 0.03
55 0.03
56 0.03
57 0.04
58 0.04
59 0.04
60 0.04
61 0.04
62 0.04
63 0.04
64 0.04
65 0.04
66 0.04
67 0.04
68 0.04
69 0.04
70 0.04
71 0.04
72 0.04
73 0.04
74 0.05
75 0.05
76 0.05
77 0.05
78 0.05
79 0.05
80 0.05
81 0.05
82 0.05
83 0.05
84 0.05
85 0.05
86 0.06
87 0.06
88 0.06
89 0.06
90 0.06
91 0.06
92 0.06
93 0.06
94 0.06
95 0.06
96 0.06
97 0.06
98 0.06
99 0.06
100 0.07
101 0.07
102 0.07
103 0.07
104 0.07
105 0.07
106 0.07
107 0.07
108 0.07
109 0.07
110 0.07
111 0.08
112 0.08
113 0.08
114 0.08
115 0.08
116 0.08
117 0.08
118 0.09
119 0.09
120 0.09
121 0.09
122 0.09
123 0.09
124 0.09
125 0.09
126 0.09
127 0.1
128 0.1
129 0.1
130 0.11
131 0.11
132 0.11
133 0.11
134 0.12
135 0.13
136 0.14
137 0.14
138 0.14
139 0.15
140 0.15
141 0.15
142 0.17
143 0.17
144 0.17
145 0.18
146 0.18
147 0.19
148 0.19
149 0.19
150 0.2
151 0.2
152 0.21
153 0.21
154 0.22
155 0.22
156 0.23
157 0.27
158 0.3
159 0.34
160 0.34
161 0.38
162 0.38
163 0.39
164 0.42
165 0.43
166 0.44
167 0.46
168 0.46
169 0.47
170 0.52
171 0.79
172 2.57
173 2.76
174 2.79
175 5.8
176 5.83


==> overall_global_casper.bash_time.dat <==
0 0.0
1 0.0
2 0.14
3 0.15
4 0.15
5 0.15
6 0.15
7 0.15
8 0.16
9 0.16
10 0.16
11 0.16
12 0.16
13 0.16
14 0.16
15 0.16
16 0.16
17 0.16
18 0.16
19 0.33
20 0.34
21 0.34
22 0.34
23 0.34
24 0.34
25 0.34
26 0.34
27 0.34
28 0.35
29 0.36
30 0.52
31 0.52
32 0.52
33 0.56
34 0.68
35 0.69
36 0.7
37 0.72
38 0.84
39 0.87
40 0.88
41 0.88
42 0.89
43 1.06
44 1.06
45 1.06
46 1.07
47 1.15
48 1.22
49 1.23
50 1.23
51 1.41
52 1.41
53 1.42
54 1.42
55 1.44
56 1.45
57 1.59
58 1.6
59 1.7
60 1.84
61 1.89
62 2.44
63 2.98
64 2.99
65 3.03
66 3.25
67 3.81
68 3.84
69 4.09
70 4.47
71 4.69
72 5.19
73 5.2
74 5.87
75 6.13
76 6.17
77 7.03
78 7.17
79 7.39
80 7.69
81 7.85
82 7.89
83 8.18
84 9.07
85 9.44
86 9.52
87 9.55
88 9.94
89 11.32
90 11.87
91 11.87
92 12.37
93 13.18
94 16.91
95 17.73
96 18.57
97 19.22
98 19.31
99 19.71
100 21.56
101 23.0
102 25.46
103 26.86
104 28.17
105 30.99
106 37.39
107 50.13
108 50.88
109 50.96
110 52.81
111 55.12
112 56.07
113 58.2
114 58.77
115 65.98
116 78.15
117 78.74
118 83.45
119 84.11
120 86.89
121 89.37
122 91.09
123 93.14
124 98.91
125 101.43
126 106.64
127 112.23
128 113.25
129 116.06
130 118.08
131 118.29
132 145.36
133 146.3
134 169.42
135 200.26
136 206.29
137 210.02
138 211.97
139 215.8
140 220.25
141 234.49
142 236.94
143 249.68
144 257.01
145 257.41
146 266.14
147 274.12
148 284.39
149 293.6
150 330.08
151 337.02
152 342.52
153 354.91
154 355.52
155 366.4
156 369.43
157 370.95
158 377.48
159 390.42
160 460.01
161 464.24
162 474.32
163 499.44
164 513.04
165 514.09
166 518.35
167 521.74
168 525.67
169 535.4
170 545.15
171 602.18
172 602.63
173 613.38
174 649.18
175 705.81
176 740.51


==> overall_global_casper_lower.bash_mem.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.02
5 0.03
6 0.03
7 0.03
8 0.03
9 0.03
10 0.03
11 0.03
12 0.03
13 0.03
14 0.03
15 0.03
16 0.03
17 0.03
18 0.03
19 0.03
20 0.03
21 0.03
22 0.03
23 0.03
24 0.03
25 0.03
26 0.03
27 0.03
28 0.03
29 0.03
30 0.03
31 0.03
32 0.03
33 0.03
34 0.03
35 0.03
36 0.03
37 0.03
38 0.03
39 0.03
40 0.03
41 0.03
42 0.03
43 0.03
44 0.03
45 0.03
46 0.03
47 0.03
48 0.03
49 0.03
50 0.03
51 0.03
52 0.03
53 0.03
54 0.03
55 0.03
56 0.03
57 0.03
58 0.03
59 0.03
60 0.03
61 0.03
62 0.03
63 0.03
64 0.03
65 0.03
66 0.03
67 0.03
68 0.03
69 0.03
70 0.03
71 0.03
72 0.03
73 0.03
74 0.03
75 0.03
76 0.03
77 0.03
78 0.03
79 0.03
80 0.03
81 0.03
82 0.03
83 0.03
84 0.03
85 0.03
86 0.03
87 0.03
88 0.03
89 0.03
90 0.03
91 0.03
92 0.03
93 0.03
94 0.03
95 0.03
96 0.03
97 0.03
98 0.03
99 0.03
100 0.03
101 0.03
102 0.03
103 0.03
104 0.03
105 0.03
106 0.03
107 0.03
108 0.03
109 0.03
110 0.03
111 0.03
112 0.03
113 0.03
114 0.03
115 0.03
116 0.03
117 0.03
118 0.03
119 0.03
120 0.03
121 0.03
122 0.03
123 0.03
124 0.03
125 0.03
126 0.03
127 0.03
128 0.03
129 0.03
130 0.03
131 0.03
132 0.03
133 0.03
134 0.03
135 0.03
136 0.03
137 0.03
138 0.03
139 0.03
140 0.03
141 0.03
142 0.03
143 0.03
144 0.03
145 0.03
146 0.04
147 0.04
148 0.04
149 0.04
150 0.04
151 0.04
152 0.04
153 0.04
154 0.04
155 0.04
156 0.04
157 0.04
158 0.04
159 0.04
160 0.04
161 0.04
162 0.04
163 0.04
164 0.04
165 0.04
166 0.04
167 0.04
168 0.04
169 0.04
170 0.04
171 0.04
172 0.04
173 0.04
174 0.04
175 0.04
176 0.05
177 0.05
178 0.05
179 0.05
180 0.05
181 0.05
182 0.05
183 0.05
184 0.05
185 0.05
186 0.06
187 0.06
188 0.06
189 0.06
190 0.06
191 0.06
192 0.06
193 0.06
194 0.06
195 0.06
196 0.06
197 0.06
198 0.06
199 0.06
200 0.07
201 0.07
202 0.07
203 0.07
204 0.07
205 0.07
206 0.07
207 0.08
208 0.08
209 0.08
210 0.08
211 0.08
212 0.08
213 0.08
214 0.08
215 0.08
216 0.08
217 0.08
218 0.09
219 0.09
220 0.09
221 0.09
222 0.09
223 0.09
224 0.09
225 0.09
226 0.09
227 0.1
228 0.1
229 0.1
230 0.1
231 0.1
232 0.11
233 0.11
234 0.12
235 0.12
236 0.12
237 0.12
238 0.12
239 0.13
240 0.13
241 0.14
242 0.14
243 0.14
244 0.14
245 0.14
246 0.14
247 0.14
248 0.14
249 0.14
250 0.15
251 0.15
252 0.15
253 0.15
254 0.15
255 0.15
256 0.15
257 0.15
258 0.15
259 0.15
260 0.15
261 0.15
262 0.15
263 0.15
264 0.16
265 0.16
266 0.16
267 0.16
268 0.16
269 0.16
270 0.16
271 0.16
272 0.17
273 0.17
274 0.18
275 0.18
276 0.18
277 0.19
278 0.19
279 0.2
280 0.21
281 0.22
282 0.22
283 0.22
284 0.23
285 0.23
286 0.23
287 0.23
288 0.23
289 0.23
290 0.23
291 0.24
292 0.24
293 0.24
294 0.24
295 0.25
296 0.25
297 0.25
298 0.25
299 0.26
300 0.29
301 0.3
302 0.3
303 0.3
304 0.31
305 0.34
306 0.34
307 0.34
308 0.35
309 0.35
310 0.37
311 0.38
312 0.41
313 0.43
314 0.55
315 0.57
316 0.58
317 0.67
318 0.7
319 0.76
320 0.89
321 1.75
322 2.14
323 2.55
324 4.09
325 4.85
326 6.26
327 6.6


==> overall_global_casper_lower.bash_time.dat <==
0 0.0
1 0.0
2 0.0
3 0.0
4 0.13
5 0.14
6 0.14
7 0.15
8 0.15
9 0.15
10 0.15
11 0.15
12 0.15
13 0.15
14 0.15
15 0.15
16 0.15
17 0.15
18 0.15
19 0.15
20 0.15
21 0.16
22 0.16
23 0.16
24 0.16
25 0.16
26 0.16
27 0.16
28 0.16
29 0.16
30 0.16
31 0.16
32 0.18
33 0.32
34 0.32
35 0.33
36 0.33
37 0.33
38 0.33
39 0.34
40 0.34
41 0.34
42 0.34
43 0.35
44 0.36
45 0.37
46 0.37
47 0.37
48 0.5
49 0.5
50 0.5
51 0.5
52 0.5
53 0.5
54 0.5
55 0.5
56 0.51
57 0.51
58 0.51
59 0.51
60 0.51
61 0.52
62 0.52
63 0.54
64 0.54
65 0.54
66 0.68
67 0.7
68 0.7
69 0.7
70 0.71
71 0.82
72 0.84
73 0.85
74 0.86
75 0.86
76 0.86
77 0.86
78 0.86
79 0.87
80 0.87
81 0.87
82 0.87
83 0.88
84 0.88
85 0.95
86 0.99
87 1.03
88 1.03
89 1.03
90 1.03
91 1.04
92 1.04
93 1.04
94 1.05
95 1.05
96 1.07
97 1.07
98 1.1
99 1.18
100 1.18
101 1.19
102 1.19
103 1.2
104 1.21
105 1.21
106 1.22
107 1.22
108 1.23
109 1.24
110 1.24
111 1.37
112 1.37
113 1.37
114 1.39
115 1.39
116 1.42
117 1.44
118 1.47
119 1.5
120 1.53
121 1.55
122 1.56
123 1.56
124 1.56
125 1.56
126 1.56
127 1.56
128 1.57
129 1.57
130 1.58
131 1.58
132 1.58
133 1.59
134 1.59
135 1.63
136 1.63
137 1.63
138 1.64
139 1.64
140 1.64
141 1.64
142 1.65
143 1.67
144 1.68
145 1.71
146 1.74
147 1.79
148 1.81
149 1.81
150 1.83
151 1.83
152 1.84
153 1.86
154 1.88
155 1.89
156 1.93
157 1.94
158 2.06
159 2.1
160 2.14
161 2.22
162 2.41
163 2.46
164 2.68
165 2.7
166 2.75
167 2.76
168 2.76
169 2.78
170 2.99
171 3.37
172 3.8
173 3.93
174 4.12
175 4.2
176 4.48
177 4.5
178 4.7
179 4.79
180 4.81
181 4.88
182 4.9
183 4.95
184 5.2
185 5.21
186 5.23
187 5.29
188 5.32
189 5.35
190 5.36
191 5.4
192 5.63
193 5.75
194 5.82
195 5.83
196 6.11
197 6.15
198 6.2
199 6.41
200 6.42
201 6.6
202 6.78
203 6.8
204 6.95
205 7.33
206 7.8
207 8.32
208 8.43
209 9.22
210 9.26
211 9.52
212 9.57
213 9.58
214 9.63
215 9.74
216 9.86
217 10.18
218 10.2
219 10.27
220 10.27
221 10.83
222 11.36
223 11.46
224 11.54
225 11.6
226 12.47
227 12.51
228 12.57
229 13.26
230 13.31
231 13.33
232 13.67
233 13.77
234 13.87
235 14.13
236 14.22
237 14.25
238 14.27
239 14.36
240 14.4
241 14.42
242 15.21
243 15.44
244 15.46
245 15.94
246 16.08
247 16.25
248 17.37
249 17.76
250 17.78
251 17.89
252 18.26
253 18.78
254 18.86
255 19.15
256 19.6
257 19.63
258 21.23
259 21.98
260 22.37
261 22.61
262 22.68
263 22.78
264 23.41
265 24.66
266 24.84
267 24.94
268 26.17
269 27.04
270 27.06
271 29.28
272 29.81
273 30.59
274 30.63
275 30.81
276 31.27
277 31.4
278 32.53
279 33.84
280 34.68
281 34.9
282 37.57
283 38.02
284 38.98
285 40.44
286 40.91
287 41.35
288 42.4
289 44.71
290 45.46
291 46.46
292 48.9
293 54.8
294 60.58
295 67.57
296 72.39
297 75.44
298 95.91
299 102.03
300 102.85
301 103.15
302 108.58
303 128.01
304 131.29
305 138.49
306 148.25
307 188.75
308 190.95
309 255.08
310 264.07
311 272.86
312 273.9
313 279.18
314 298.36
315 300.13
316 304.48
317 432.52
318 440.41
319 506.83
320 507.7
321 518.45
322 549.95
323 555.18
324 674.64
325 766.84
326 768.43
327 772.33


==> overall_global_pyqasp_quabs_weak.bash_mem.dat <==
0 0.0
1 0.03
2 0.03
3 0.03
4 0.03
5 0.03
6 0.03
7 0.03
8 0.03
9 0.03
10 0.03
11 0.04
12 0.04
13 0.04
14 0.04
15 0.04
16 0.04
17 0.04
18 0.04
19 0.04
20 0.04
21 0.04
22 0.05
23 0.05
24 0.05
25 0.05
26 0.05
27 0.05
28 0.05
29 0.05
30 0.05
31 0.06
32 0.06
33 0.06
34 0.06
35 0.06
36 0.06
37 0.06
38 0.06
39 0.06
40 0.06
41 0.06
42 0.07
43 0.07
44 0.07
45 0.07
46 0.07
47 0.07
48 0.07
49 0.08
50 0.08
51 0.08
52 0.08
53 0.08
54 0.08
55 0.08
56 0.08
57 0.08
58 0.08
59 0.09
60 0.09
61 0.09
62 0.1
63 0.1
64 0.1
65 0.1
66 0.1
67 0.11
68 0.11
69 0.11
70 0.12
71 0.12
72 0.12
73 0.12
74 0.12
75 0.12
76 0.13
77 0.13
78 0.13
79 0.13
80 0.15
81 0.15
82 0.16
83 0.17
84 0.17
85 0.17
86 0.17
87 0.17
88 0.17
89 0.17
90 0.17
91 0.17
92 0.17
93 0.17
94 0.17
95 0.17
96 0.17
97 0.17
98 0.17
99 0.17
100 0.18
101 0.18
102 0.19
103 0.19
104 0.19
105 0.19
106 0.19
107 0.19
108 0.19
109 0.19
110 0.19
111 0.19
112 0.19
113 0.19
114 0.19
115 0.19
116 0.2
117 0.23
118 0.24
119 0.25
120 0.25
121 0.27
122 0.28
123 0.29
124 0.29
125 0.31
126 0.31
127 0.31
128 0.32
129 0.32
130 0.32
131 0.34
132 0.37
133 0.38
134 0.41
135 0.43
136 0.44
137 0.45
138 0.45
139 0.46
140 0.46
141 0.5
142 0.5
143 0.51
144 0.51
145 0.52
146 0.54
147 0.55
148 0.55
149 0.56
150 0.57
151 0.57
152 0.57
153 0.57
154 0.57
155 0.63
156 0.64
157 0.64
158 0.84
159 0.84
160 0.84
161 0.85
162 0.9
163 0.9
164 0.91
165 1.07
166 1.08
167 1.08
168 1.09
169 1.09
170 1.09
171 1.09
172 1.09
173 1.13
174 1.24
175 1.25
176 1.25
177 1.25
178 1.25
179 1.25
180 1.31
181 1.32
182 1.33
183 1.33
184 1.33
185 1.33
186 1.33
187 1.33
188 1.33
189 1.72
190 2.12
191 2.13
192 2.13
193 2.14


==> overall_global_pyqasp_quabs_weak.bash_time.dat <==
0 0.0
1 0.85
2 1.01
3 1.06
4 1.13
5 1.14
6 1.14
7 1.18
8 1.22
9 1.28
10 1.3
11 1.34
12 1.35
13 1.35
14 1.37
15 1.43
16 1.44
17 1.78
18 1.82
19 1.92
20 2.17
21 2.44
22 2.48
23 2.69
24 2.71
25 3.15
26 3.2
27 4.02
28 4.04
29 4.76
30 4.8
31 5.08
32 5.09
33 5.19
34 5.2
35 5.28
36 5.42
37 5.47
38 5.51
39 5.52
40 5.52
41 5.54
42 5.69
43 5.84
44 5.99
45 6.49
46 6.56
47 6.62
48 6.95
49 6.97
50 7.27
51 7.77
52 8.28
53 8.57
54 9.05
55 9.74
56 10.54
57 11.55
58 11.69
59 11.89
60 13.14
61 13.33
62 13.64
63 15.26
64 16.4
65 17.25
66 17.8
67 18.03
68 18.19
69 18.42
70 20.03
71 22.28
72 22.49
73 24.96
74 26.04
75 26.58
76 29.23
77 29.25
78 29.75
79 30.42
80 30.63
81 32.47
82 34.84
83 36.01
84 36.89
85 37.66
86 37.98
87 38.74
88 38.89
89 40.9
90 41.55
91 41.59
92 43.51
93 43.65
94 43.79
95 45.19
96 45.27
97 53.55
98 55.16
99 56.53
100 59.16
101 61.79
102 63.79
103 65.67
104 69.23
105 72.33
106 72.74
107 75.71
108 76.12
109 81.28
110 82.27
111 83.07
112 95.74
113 101.45
114 104.95
115 108.97
116 131.82
117 141.08
118 143.38
119 144.09
120 144.29
121 153.52
122 170.37
123 171.65
124 172.22
125 179.3
126 182.68
127 183.98
128 185.22
129 185.23
130 195.25
131 200.89
132 202.92
133 203.86
134 204.23
135 213.06
136 216.5
137 216.64
138 218.29
139 219.57
140 222.17
141 222.22
142 223.91
143 227.28
144 229.74
145 234.04
146 243.44
147 249.16
148 251.16
149 252.02
150 263.17
151 263.31
152 276.47
153 284.03
154 291.61
155 325.21
156 326.14
157 349.75
158 360.14
159 367.81
160 370.56
161 375.4
162 387.32
163 402.05
164 422.92
165 425.82
166 430.81
167 437.37
168 446.73
169 449.97
170 450.38
171 464.3
172 478.17
173 494.17
174 511.29
175 518.23
176 523.76
177 526.78
178 542.08
179 544.67
180 547.68
181 563.7
182 571.01
183 573.7
184 601.99
185 609.41
186 612.19
187 636.67
188 685.0
189 700.36
190 707.18
191 715.54
192 746.74
193 784.16


==> synt_casper_0.25_time.dat <==
0 0.0
10	0.175
20	0.251
30	0.551
40	1.874
50	5.391
60	14.733
70	16.049
80	76.795
90	204.275
100	1511.189

==> synt_casper_0.50_time.dat <==
0 0.0
10	0.157
20	0.195
30	0.418
40	0.642
50	0.919
60	1.614
70	2.208
80	3.098
90	6.667
100	7.094
110	14.835
120	25.636

==> synt_casper_0.75_time.dat <==
0 0.0
10	0.144
20	0.214
30	0.507
40	0.728
50	1.046
60	1.583
70	2.042
80	2.722
90	3.189
100	4.153
110	5.28
120	6.31

==> synt_nested_0.25_time.dat <==
0 0.0
10	4.943

==> synt_nested_0.50_time.dat <==
0 0.0
10	0.528
20	556.987

==> synt_nested_0.75_time.dat <==
0 0.0
10	0.17
20	8.323
30	807.064
